Weakly Supervised Test-Time Domain Adaptation for Object Detection

Prior to deployment, an object detector is trained on a dataset compiled from a previous data collection campaign. However, the environment in which the object detector is deployed will invariably evolve, particularly in outdoor settings where changes in lighting, weather and seasons will significantly affect the appearance of the scene and target objects. It is almost impossible for all potential scenarios that the object detector may come across to be present in a finite training dataset. This necessitates continuous updates to the object detector to maintain satisfactory performance. Test-time domain adaptation techniques enable machine learning models to self-adapt based on the distributions of the testing data. However, existing methods mainly focus on fully automated adaptation, which makes sense for applications such as self-driving cars. Despite the prevalence of fully automated approaches, in some applications such as surveillance, there is usually a human operator overseeing the system's operation. We propose to involve the operator in test-time domain adaptation to raise the performance of object detection beyond what is achievable by fully automated adaptation. To reduce manual effort, the proposed method only requires the operator to provide weak labels, which are then used to guide the adaptation process. Furthermore, the proposed method can be performed in a streaming setting, where each online sample is observed only once. We show that the proposed method outperforms existing works, demonstrating a great benefit of human-in-the-loop test-time domain adaptation. Our code is publicly available at https://github.com/dzungdoan6/WSTTA

==> data/0.91.csv <==
num_adapt,Car,Pedestrian,Cyclist,mAP50
0,23.43776631514433,26.717606141823637,12.444215355544753,20.86652927083757
10,32.77718716951436,36.204408478847014,17.944148985303222,28.975248211221533
20,33.749668775151726,37.69530841122861,18.37844192809536,29.941139704825233
30,34.49940606434685,37.19308931386125,18.460179945081943,30.05089177443001
40,34.56763030015124,37.97368519705476,18.91432408833263,30.48521319517954
50,34.45514562770045,37.97138334937401,19.021773099055146,30.482767358709868
60,35.44737044307079,38.64392376263169,19.664473404510023,31.251922536737503
70,36.33172335555684,38.70427128644599,19.62159820048352,31.552530947495445
80,37.189450546539376,38.686776536909115,19.843003341259312,31.906410141569264
90,36.47571689787,38.72028976769201,20.21768139330933,31.80456268629044
100,37.26801273103706,39.367561858839466,20.232797144468243,32.28945724478158
110,37.403236097758366,39.255522326251345,20.764404881502223,32.47438776850397
120,37.47683736185235,39.30527067142969,21.00167596598326,32.59459466642176
130,37.42858908100054,39.87182641779719,21.076626146069,32.79234721495558
140,38.12734429573981,39.81619590503847,21.19908139734878,33.04754053270902
150,37.41501553324055,40.007376288052185,21.199322891167878,32.873904904153534
160,37.21924686263924,39.55764137232689,21.048088128833488,32.60832545459987
170,38.11085250031798,39.99394279169838,21.628296860555118,33.24436405085716
180,37.40017061329087,40.11977624791152,21.538730158636206,33.019559006612866
190,38.19232855605003,40.164014697229284,21.867615696501677,33.40798631659367
200,38.13145421928852,40.12555100474921,21.619233108107938,33.292079444048554
210,38.143327671429276,40.25888008302493,21.940768983510424,33.44765891265487
220,39.0867715128038,40.04289659201716,22.124721677466187,33.751463260762385
230,39.11420807498837,40.285061672997294,21.976131117315102,33.791800288433585
240,39.16945513895796,40.00354510247755,22.257032958041563,33.81001106649235
250,39.98621386376456,40.13444734519276,22.9267625413287,34.349141250095336
260,39.063880652110115,40.06901017202568,22.580329154270625,33.904406659468805
270,39.876977734141214,40.049686424047515,22.721903097081412,34.21618908509005
280,39.95057805665239,39.997182255751746,22.648987268185046,34.198915860196394
290,40.004494139384015,40.03097697575395,22.734786403728716,34.25675250628888
300,40.04946228352339,39.81799903494229,22.826221435200576,34.23122758455542


==> data/0.92.csv <==
num_adapt,Car,Pedestrian,Cyclist,mAP50
0,23.43776631514433,26.717606141823637,12.444215355544753,20.86652927083757
10,32.825660855583564,36.30433784474641,17.826295444782396,28.985431381704117
20,34.581177683136815,37.83168956783882,18.289008242703613,30.23395849789308
30,35.38950122929905,37.91609930450367,18.903615123052752,30.736405218951816
40,35.39281473381256,38.55328771059165,19.20901753614197,31.051706660182056
50,35.50070927817499,38.65177972680875,19.397530149316562,31.1833397181001
60,36.16918951389466,38.66663197799075,19.59443835509285,31.476753282326086
70,36.43890130031009,39.21766258119461,20.030933529963498,31.895832470489406
80,37.30665415482001,38.6679373624974,20.144237664422693,32.0396097272467
90,37.2973202679007,39.23078351519676,20.14572099101327,32.224608258036916
100,38.11179604518168,39.13639900799682,20.40092497064047,32.54970667460633
110,38.25567066552027,39.24128010993744,20.736607370658426,32.74451938203872
120,38.234617419100736,39.34486858334459,21.02726230276628,32.8689161017372
130,38.37321983878952,40.013788020203485,21.172526448768203,33.186511435920394
140,38.35015470919943,39.883984211203874,21.01512587221787,33.08308826420706
150,39.28033003224719,39.9654500719854,20.840108738752967,33.36196294766186
160,38.28092988005275,40.03280739571495,21.597397502527404,33.30371159276503
170,38.20775728730184,40.09465963107576,21.530633897795077,33.2776836053909
180,38.11153613464476,39.95483965057039,21.410692751639953,33.15902284561837
190,40.15527348693937,40.66354792094988,22.418454171468564,34.412425193119276
200,39.19392800093978,40.22376876725539,21.94608920120492,33.78792865646669
210,39.98802458846613,40.6511225196074,22.660223960222098,34.43312368943188
220,39.95837532932529,40.57564122732812,23.363610045185933,34.63254220061311
230,39.169115661696566,40.573965822104626,22.80733853574468,34.183473339848625
240,39.95608523139597,40.15330688293161,23.090529353904177,34.399973822743924
250,40.99586101012866,39.88480270514081,23.356666285742946,34.745776667004144
260,40.06477923676028,39.93949153419001,22.476252842512963,34.16017453782109
270,41.083342830022154,39.913378684631255,22.877839113620684,34.624853542758025
280,40.887186663060234,39.98254069685143,23.15579747886142,34.6751749462577
290,40.85097332506256,39.983211638263754,23.254874966717065,34.69635331001446
300,40.90994524372365,39.894917521802476,22.817239020727747,34.54070059541795


==> data/0.93.csv <==
num_adapt,Car,Pedestrian,Cyclist,mAP50
0,23.43776631514433,26.717606141823637,12.444215355544753,20.86652927083757
10,33.63707985463214,36.93903149671071,17.86956658527223,29.48189264553836
20,34.6018665559101,37.94606509867348,18.416924169725814,30.32161860810313
30,36.26339511674129,38.549400797401816,19.33245462458141,31.381750179574837
40,36.2990617015081,38.67815791264625,19.52142734864545,31.49954898759993
50,36.396977132121215,38.68861984368332,19.742665341940445,31.609420772581657
60,37.16999417219661,39.15428409937489,20.00330422286062,32.1091941648107
70,37.363245008550564,39.123900561702655,19.987023420039897,32.15805633009771
80,38.204747507065264,39.23157821673632,19.99015410906604,32.47549327762253
90,38.32459927796752,39.149112988042575,20.636287275751393,32.70333318058716
100,39.22304324716544,39.178918571900276,21.06451661740355,33.15549281215641
110,40.01071322653231,39.31952678659106,20.82781252071706,33.386017511280144
120,40.022099108893144,39.76220770729408,21.456041907799005,33.74678290799541
130,40.00602395879408,39.87279260570332,21.710920911213567,33.86324582523699
140,39.358297385041816,40.010460944487974,21.87648244810187,33.74841359254389
150,39.970597078582294,40.05855743769212,21.982722050102712,34.00395885545905
160,40.057947569015056,40.16110222075453,21.94596390632519,34.055004565364925
170,40.18329438927409,40.09804278636628,21.825096427522546,34.03547786772097
180,40.23662792484849,40.42131545206846,22.196864246694258,34.28493587453706
190,40.97078546056313,40.46968108927254,22.404534279014882,34.61500027628352
200,41.059333379878666,40.49093930632664,22.914084533798153,34.82145240666782
210,41.121857685074495,40.28095291740904,23.129029861323954,34.84394682126916
220,42.036588170194996,40.90289576887974,22.846746374791543,35.26207677128876
230,41.15363889043032,40.3206241416991,23.488635758418294,34.98763293018258
240,42.09144898558292,40.59808577321821,23.112131559515923,35.26722210610569
250,41.820526123516096,40.35330924725357,23.872205530910986,35.34868030056021
260,40.89312029046917,40.39363063926565,23.157837368023078,34.814862765919294
270,42.73433377784303,40.47055396926851,23.25477035861261,35.48655270190805
280,41.776182328389474,40.413414056182894,23.09940475314557,35.096333712572644
290,41.76424444388186,40.38966699121133,23.19852884520087,35.117480093431354
300,41.78372903578228,40.41238900294582,23.281397997368934,35.15917201203235


==> data/0.94.csv <==
num_adapt,Car,Pedestrian,Cyclist,mAP50
0,23.43776631514433,26.717606141823637,12.444215355544753,20.86652927083757
10,33.67585783910314,36.98182333818376,18.147924383962792,29.60186852041656
20,35.421847405163845,38.480482926144745,18.96208276032684,30.954804363878473
30,36.37761696825403,38.71442265366222,19.538799756635424,31.54361312618389
40,37.240359589469406,39.333550130643815,20.01937739612603,32.19776237207976
50,37.269206378904975,39.2974663532766,20.086685454578436,32.21778606225333
60,38.06270957793458,39.23402197550329,20.230148605047475,32.50896005282845
70,38.31176500052517,39.253634570272524,20.401335375855954,32.65557831555122
80,39.1741415354752,39.108961090374045,20.895928695491886,33.059677107113714
90,39.21130923139,39.16458526569168,20.88187078075857,33.08592175928008
100,40.9847467642333,39.29446643161512,22.13787298971399,34.139028728520806
110,41.11926570085729,39.6989582009543,21.67399703891479,34.1640736469088
120,41.81822849266012,40.42213964627539,22.217834401615953,34.819400846850485
130,40.26218862746384,40.377334043908455,22.10549207993986,34.248338250437385
140,40.20632142454944,40.389062792550114,22.352908866988017,34.31609769469585
150,42.77830292868383,40.39102160222245,22.59069451672497,35.253339682543746
160,41.13829088260204,40.386620448392044,22.57916091087025,34.70135741395478
170,42.792414769205266,40.41965505759789,22.821411040694304,35.34449362249915
180,42.65942882245719,40.95729181263691,22.94405674513291,35.520259126742346
190,42.8170540026291,40.30657438860264,23.020610449005346,35.3814129467457
200,42.902512864453676,40.48797659973667,23.08431100966454,35.491600157951616
210,43.019229803312705,40.86308085619095,23.58375096387307,35.82202054112557
220,43.71270494608174,40.61738144560847,23.246865520711136,35.85898397080045
230,43.79287826244519,40.538040872568295,23.075191685898158,35.802036940303886
240,43.814852004593604,40.39818453839572,23.65044988659347,35.9544954765276
250,43.79888964636457,41.0698607483673,23.15532308510598,36.00802449327929
260,42.504684983934624,40.18176228091592,22.922333394323385,35.20292688639131
270,44.47227681151338,40.915608456055786,23.7316885099714,36.37319125918019
280,44.47794304891081,40.46817655086645,23.912277049407198,36.28613221639482
290,44.64432869554142,40.41875169308464,24.01863087767294,36.36057042209966
300,44.531386249959155,41.034219125410594,23.984467300228633,36.516690891866126


==> data/0.95.csv <==
num_adapt,Car,Pedestrian,Cyclist,mAP50
0,23.43776631514433,26.717606141823637,12.444215355544753,20.86652927083757
10,33.71788235453355,37.05417402462007,18.352178306720894,29.70807822862484
20,36.223766838676134,38.60228299936257,19.11191609176707,31.312655309935263
30,37.20830270996105,39.24558179332626,19.99410034580595,32.14932828303109
40,37.91358806206018,39.08648571990901,20.112301509840858,32.37079176393668
50,38.88042581088192,39.75645823365855,20.795104299303393,33.143996114614616
60,39.0999416990425,39.66074656663955,20.82704342951426,33.19591056506543
70,39.21034880827365,39.80043456639606,21.321492012027573,33.44409179556577
80,40.10026057147129,39.91190860494997,21.444002280875882,33.81872381909904
90,40.920686277486524,39.91277094245921,21.882663550512518,34.23870692348609
100,41.74728000816951,39.855531775060214,22.107582084063964,34.57013128909791
110,42.00740744192887,39.830486175765465,22.283537435031857,34.70714368424206
120,42.64470635446858,40.304773819531775,22.550666408518723,35.16671552750636
130,42.68185758849585,40.277379956356086,23.159118192079596,35.372785245643854
140,42.050111407952976,40.85525770252575,22.98212358421894,35.29583089823255
150,43.751866011392515,41.24607222785146,23.427600173112022,36.141846137452
160,42.925313269429225,40.8500447739976,22.97512712377961,35.58349505573548
170,43.545136000072695,41.2728395284088,23.76108850397257,36.193021344151354
180,43.65374990519279,40.82099998968397,23.398904330011177,35.957884741629314
190,43.73923995698432,41.26438411835392,23.48011884461651,36.161247639984914
200,43.7401312890068,41.42339251513676,23.68578399806166,36.28310260073507
210,44.3720206797526,41.50365364488153,23.57004778608606,36.481907370240066
220,44.49451184500149,41.45073599486634,23.714390014308293,36.55321261805871
230,44.65748025865458,41.56376131045067,23.55654813373331,36.59259656761286
240,44.94801166690913,41.393041181423875,23.977232602634942,36.772761816989316
250,44.55104225906075,41.502675415371094,23.354613852311793,36.46944384224788
260,44.556520148351666,41.01524190493548,23.46317701903396,36.3449796907737
270,44.771194756252065,41.53915913825207,24.095963041319933,36.80210564527469
280,44.701990605315196,41.42659429279969,24.336479883340317,36.82168826048506
290,45.48070430313037,41.79863110837625,24.40056131903616,37.22663224351426
300,45.4009776095324,41.3534502386791,24.58074342236736,37.11172375685962


==> data/0.97.csv <==
num_adapt,Car,Pedestrian,Cyclist,mAP50
0,23.43776631514433,26.717606141823637,12.444215355544753,20.86652927083757
10,34.54965468701001,37.570248908879414,18.3066517626607,30.142185119516707
20,37.18206348835996,39.3483427671455,19.984901971396553,32.171769408967336
30,38.905721488698774,39.46375979755815,20.50102059183715,32.956833959364694
40,39.87788892136465,40.26897846610513,20.840931656410117,33.6625996812933
50,40.0367208681379,40.47698349896747,21.422976598091484,33.978893655065626
60,40.12883723927947,40.86044374734172,21.140987807648884,34.04342293142335
70,41.6817615296716,40.77973900960907,22.10701078187424,34.85617044038497
80,42.75251613478305,40.78972107735561,22.051495869707058,35.19791102728191
90,42.94385087780066,41.42310874501575,22.507605088873465,35.624854903896626
100,43.70570660937839,41.473306765938204,23.127310589075627,36.10210798813074
110,44.55400819979913,41.625645957945274,23.175311603546902,36.45165525376377
120,44.684886121505706,41.4275826318224,22.97165302873051,36.36137392735287
130,44.79323737485865,41.67012508555483,22.959321394532928,36.4742279516488
140,45.46670275096511,41.99423660030327,23.202000265243186,36.887646538837195
150,45.54966467925301,42.03035640203225,22.990999882974016,36.857006988086425
160,46.11282763408936,41.80228098602905,23.418435386128053,37.111181335415495
170,45.534228130460086,42.06177052627423,23.38539150128163,36.993796719338654
180,46.26406268161853,42.66085539090372,23.00648471879722,37.310467597106495
190,45.670988430380014,42.19742291846365,23.452537622539985,37.10698299046122
200,45.70835663800711,42.53486256485394,22.979553039363086,37.07425741407471
210,46.32660178371148,42.369298085365365,23.997045129686693,37.56431499958785
220,46.43859620613194,43.08543150453498,23.570170163929358,37.69806595819876
230,47.21149332077808,42.15794053946246,22.971847888240067,37.4470939161602
240,46.645300445458396,42.13206138685208,22.8825118313614,37.21995788789062
250,47.20021483824817,42.404030193784514,23.33299612201087,37.64574705134785
260,46.64852845002439,42.41663052189821,23.95955207049246,37.67490368080502
270,46.631746285546896,42.359627457864896,24.07193786677187,37.68777053672789
280,47.25515005769877,42.1141026106309,23.618643160852937,37.66263194306087
290,47.263567718449266,42.059213981232965,24.220120137340825,37.84763394567436
300,46.666067326981995,42.38291264905303,24.365537912001344,37.804839296012126


==> data/0.99.csv <==
num_adapt,Car,Pedestrian,Cyclist,mAP50
0,23.43776631514433,26.717606141823637,12.444215355544753,20.86652927083757
10,35.40463913598071,37.642018156022985,18.299542293193795,30.44873319506583
20,38.160970838976624,39.73198443738086,20.63362640902693,32.84219389512813
30,39.87577540016863,40.58136100212127,21.37646053190323,33.94453231139771
40,41.548984605254084,41.29733141746612,22.023315775563084,34.9565439327611
50,41.691571339399424,40.89800594210652,22.590551272701966,35.06004285140264
60,40.90593782414557,41.39473471222146,21.575440998306384,35.625371178224476
70,41.8427454404599,40.41527740656455,21.435564123920773,35.56452899031507
80,43.62651173319297,41.368233880826196,21.978508644484627,35.65775141950127
90,43.712156875341066,41.99685913617592,23.11979449270887,36.276270168075285
100,44.55675141757912,42.04280600655223,23.325028459072282,36.64152862773455
110,44.669191592930915,41.99435365824078,22.92891265038043,36.53081930051737
120,45.21119669688648,42.505901841162476,23.910076237918915,37.20905825865596
130,45.35688377367984,42.09370855714814,23.213420959012858,36.888004429946946
140,45.6195684878745,42.59098283336418,23.266355600272785,37.15896897383716
150,46.36424303350595,42.865821749831305,23.900369175960712,37.71014465309932
160,46.273545883987886,42.250280603841254,22.82121742703654,37.11501463828856
170,45.78641648839984,43.14312604178125,23.725974732615057,37.551839087598715
180,46.4266303364826,42.63525590232663,23.69246172104052,37.58478265328325
190,46.42151940726586,42.969787827249526,23.535498377506944,37.642268537340776
200,46.43375203961012,43.07492084558068,23.83987464746438,37.782849177551725
210,46.62049372312974,43.28856955852747,24.320685286889038,38.076582856182085
220,46.57972918552351,43.35854229033266,23.87119095045866,37.93648747543828
230,47.34357567503007,43.40554566001585,23.75448054120226,38.167867292082725
240,47.576347538681766,42.97723247615347,24.14697659278437,38.233518869206534
250,48.144204639659996,43.235193106642974,24.332193751465134,38.57053049925604
260,48.27783900997431,43.567436603181356,24.445505899045624,38.76359383740043
270,48.21695290704482,43.33004615598292,24.835901389125038,38.794300150717596
280,48.234717710818835,43.31254146527815,24.859625093969907,38.80229475668896
290,48.10371557658578,43.07307243823268,24.63374943582058,38.60351248354634
300,48.13995608108281,43.59206979429926,24.51526552940832,38.74909713493013


==> data/1.00.csv <==
num_adapt,Car,Pedestrian,Cyclist,mAP50
0,23.43776631514433,26.717606141823637,12.444215355544753,20.86652927083757
10,35.45797167601128,37.748288632848606,18.79801423672482,30.668091515194902
20,39.046508751167885,39.64198993692724,20.239590963710587,31.97602988393524
30,40.896872845421065,40.861315929617845,21.87816279470163,33.54545052324684
40,42.437642818746895,41.39213904933914,21.916605030363023,34.24879563281635
50,41.78942459404057,40.96685161533268,22.531527011517124,34.095934406963465
60,40.944946734518496,41.36705872490283,21.75555666040103,34.68918737327412
70,41.82930418285421,40.268074272206825,20.812414803866755,34.303264419642595
80,43.69595816142382,41.54276599331755,21.62329157322473,34.62067190932204
90,43.87974160774925,42.44261450935183,22.881301715130643,35.401219277410576
100,44.63177538487042,42.48827285990653,23.202977854975117,35.7743420332507
110,44.45196516462525,42.165030280222894,23.19444040691821,35.603811950588785
120,44.57497290040408,42.27264690348376,23.655751043525576,35.8344569491378
130,46.222841887405586,42.97847451137234,23.418508301217713,36.53994156666521
140,46.20491323231175,41.853079035951566,22.163862718163237,35.74061832880886
150,46.40894793240662,42.80875098746678,23.498222487797854,36.57197380255708
160,46.24477831849773,42.45040558749304,23.088568836269836,36.261250914086865
170,46.63173778888595,42.563249716245885,23.425684142797135,36.54022388264299
180,46.41957284588705,42.23101410329056,23.313560251158314,36.32138240011197
190,47.40952843492917,42.57095806485987,23.886247103920883,36.95557786790331
200,46.40633182446992,42.978779208339354,24.072837018700042,36.81931601716977
210,47.34592579719137,42.418347777799475,23.985635623160103,36.91663639938365
220,48.1683286214288,43.34706559859917,23.19608784908158,37.23716068970319
230,48.23628564322565,42.646848269621245,23.935100873970566,37.272744928939154
240,48.31394474683384,42.416233677385804,24.567185795551552,37.43245473992374
250,48.42789232182015,42.781355069852246,24.164026718514304,37.4577580367289
260,48.20775113496475,42.96412047104794,24.536875946356012,37.56958251745623
270,49.35503372138556,42.097296879241,25.29329138293494,37.915207327853835
280,47.477282885204,42.66749565165248,25.35040050399867,37.49839301361839
290,46.585595255325615,42.93217033339831,24.412849538031267,37.976871708918395
300,48.47752439165508,42.93377052759802,25.348193783578793,37.919829567610634


==> data/orders.csv <==
num_adapt,Car-Mean,Car-STD,Pedestrian-Mean,Pedestrian-STD,Cyclist-Mean,Cyclist-STD,mAP50-Mean,mAP50-STD
0,23.43776631514433,0.0,26.717606141823634,3.552713678800501e-15,12.444215355544754,1.7763568394002505e-15,20.866529270837567,3.552713678800501e-15
25,38.4573899834475,0.8412608296983061,40.0574131562676,0.49548952282891695,20.90626305734353,0.7107380711403306,33.14035539901954,0.5282387984810019
50,40.662261289290306,1.2102086258728306,41.280071099718484,0.40422051384930363,21.99128204882033,0.6510516679805504,34.644538145943045,0.5366573383141003
75,42.2375283417042,1.424622948969047,41.65010992929188,0.5886961235864772,22.29461889839918,0.5448588390324262,35.39408572313175,0.628371642418438
100,43.18299372964981,1.4377964675957056,42.00264721310626,0.5318014352188188,22.848432996103444,0.5400668507267753,36.01135797961984,0.5779037897941882
125,44.27532337891546,1.3921069199872202,42.13638984447004,0.5789452966413263,23.066929075872725,0.5350084920761471,36.49288076641941,0.6417219325023986
150,44.961095514284274,1.3979661617276737,42.255018380436006,0.5926649693372197,23.251292741494854,0.7156263350387618,36.82246887873838,0.673445459499426
175,45.48967536599436,1.4744225765960675,42.353869956620485,0.5904271709360208,23.396191520581844,0.7806876539253119,37.07991228106556,0.6714152202613368
200,46.10762061621589,1.3631968167540227,42.553603316592316,0.4179383512625393,23.786815676078458,0.7283741505352269,37.48267986962889,0.5875513973881601
225,46.84057891572973,1.225795089818612,42.630763924574836,0.5678549584028136,23.918671732915815,0.6041040475567835,37.79667152440679,0.5540822842633994
250,47.20312844610122,1.2960711655508748,42.81964111088124,0.484791391320483,24.10402548127025,0.6030629545065441,38.042265012750896,0.5506536053164327
275,47.823957205723474,1.3436748520354334,42.97041343097727,0.5663084015874339,24.224258359639094,0.7256543208818677,38.33954299877994,0.6690455947254719
300,48.23118655998338,1.1442317229453254,42.86798628416193,0.5139701240676018,24.253113401939316,0.6196979397439196,38.450762082028206,0.5388549937149499
325,48.57472423824771,1.2264962514276314,42.873647438472666,0.4533945681049414,24.427053357437273,0.6392577212403953,38.62514167805256,0.5186710480485984
350,48.990612091350044,1.167151590261096,42.89186397745032,0.4753213520571859,24.617388720276438,0.6704192037063597,38.833288263025615,0.5607940893579157
375,49.3564224772214,1.2715985379431178,42.82794446275956,0.5176743830832187,24.67204940193796,0.6125097052391453,38.952138780639636,0.548924280929306
400,49.42377141227909,1.098342878353883,42.81357495783721,0.4649989814418614,24.86198692884936,0.635796519690745,39.033111099655216,0.4549833396995669
425,49.833734014235205,1.1098934157155005,42.771227000703185,0.4946129243992139,24.878991344701852,0.6942732395258236,39.16131745321341,0.4812263706098922
450,50.020809897041474,1.2039513614501087,42.828293097057085,0.6139110803519937,25.082735114536508,0.7614385105743054,39.31061270287836,0.5498672099714192
475,50.15256225921127,1.0683933580072753,42.83584153161316,0.5910743534633451,24.997467947799745,0.6505779553509793,39.32862391287473,0.492284993658499
500,50.30753069193361,0.894071008441572,42.78915155836177,0.6150621799619596,25.27725284389284,0.8696761050836388,39.45797836472941,0.44412374241338665
525,50.505101614923284,1.0693229356712366,42.80957579468507,0.5011243127581682,25.42825930927941,0.6252447215797788,39.580978906295925,0.4355483306799732
550,50.653704245103135,1.0798526751989723,42.87325538009086,0.4993102410955585,25.352487461691304,0.8030716778689391,39.62648236229511,0.4774147810387395
575,50.81228943561311,1.0890515202212623,42.73595557553098,0.5127776456825307,25.355950441251984,0.6488068034515989,39.634731817465365,0.4343335544085727
600,50.906208140110216,0.997503096207846,42.732857633309536,0.5631291898956781,25.648298985494563,0.7720437798089951,39.7624549196381,0.5018180148069605
625,50.964679678554134,0.9149911712047648,42.81350712180285,0.5944030640274428,25.560482119175,0.6170686799463762,39.779556306510656,0.4303802468701346
650,51.26525785955303,0.8838356691203083,42.771152758098125,0.6237611687554152,25.589778968203028,0.8750755818771784,39.87539652861807,0.4935517006202525
675,51.23882168806325,0.85078885799487,42.755151709368214,0.5756489558552144,25.78875767041026,0.7550613359020714,39.92757702261391,0.48557499401608034
700,51.357576855250436,0.8826558476262024,42.658135270987664,0.5930590434438011,25.85123917309861,0.824672042512432,39.95565043311225,0.47508362602665916
725,51.436636524269865,0.8289796176053535,42.645123087458664,0.504779697156286,25.99304291258437,0.7766360457895035,40.02493417477097,0.3784038306572344
750,51.51249669954339,0.9294432458986324,42.619983893957425,0.5855131780834373,26.002325824829214,0.7567912937707165,40.04493547277667,0.44376288895228205
775,51.52190940053538,0.8528362989608298,42.6825338517332,0.6704225904858802,26.086615375032466,0.8512231836600643,40.097019542433685,0.43095145154656295
800,51.55059886825622,0.7314794595099966,42.68012229786559,0.5547819049007229,26.10899988741987,0.8146114721621998,40.11324035118056,0.39135705602759374
825,51.61250528136941,0.8291634989902297,42.67758434738936,0.544229478027381,26.12394121194502,0.8764507351198975,40.138010280234596,0.4370280038950579
850,51.672006486070345,0.8390644983763965,42.72490466396638,0.47759724870853076,26.216876994597573,0.8843922546001423,40.204596048211435,0.3851970099731695
875,51.618526131133166,0.7548559998419899,42.700029320592776,0.5933592310151506,26.228188872776542,1.049011818680804,40.18224810816749,0.4739292404139729
900,51.680863340674435,0.7097573595751069,42.57972458867564,0.6082819005210053,26.19155036376992,1.0936954589430496,40.150712764373324,0.5110826048293382
925,51.79922679051703,0.7599280870278236,42.666377605497416,0.4949790267846651,26.334044887213466,1.089413263346704,40.26654976107598,0.45328222633918264
950,51.77782517526827,0.7944200681371059,42.60897940950819,0.5302031202461928,26.310625785083005,0.9772984937153519,40.232476789953154,0.45650562301373393
975,51.860491712481874,0.7442158621994298,42.611510381712264,0.45116307744606937,26.419525091498162,0.8845104937352835,40.297175728564106,0.445764057562272
1000,51.75577401540608,0.7573441924400708,42.5609142713778,0.5328023687761777,26.37163731929752,0.9511434519406373,40.229441868693804,0.362001870858665


==> lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

